Eliminating Timing Side-Channel Leaks using Program Repair

We propose a method, based on program analysis and transformation, for eliminating timing side channels in software code that implements security-critical applications. Our method takes as input the original program together with a list of secret variables (e.g., cryptographic keys, security tokens, or passwords) and returns the transformed program as output. The transformed program is guaranteed to be functionally equivalent to the original program and free of both instruction- and cache-timing side channels. Specifically, we ensure that the number of CPU cycles taken to execute any path is independent of the secret data, and the cache behavior of memory accesses, in terms of hits and misses, is independent of the secret data. We have implemented our method in LLVM and validated its effectiveness on a large set of applications, which are cryptographic libraries with 19,708 lines of C/C++ code in total. Our experiments show the method is both scalable for real applications and effective in eliminating timing side channels.

==> scatter_bitwise_vs_cmov_time.dat <==
122550	113970
107650	103326
137676	128550
148378	137820
117312	110806
108290	104396
90470	88538
166670	137542
103028	96556
153156	142726
244430	244442
176910	172026
134790	129362
115894	115070
114540	109708
311792	318212
90844	90844
169378	169972
2170626	2170626
96202	92276
101322	102380
117210	99096
438378	337194

==> scatter_bitwise_vs_cmov_time_overhead.dat <==
1.19	1.11
1.11	1.07
1.15	1.07
1.15	1.07
1.14	1.07
1.12	1.08
1.07	1.05
1.64	1.35
1.13	1.06
1.29	1.20
1.00	1.00
1.09	1.06
1.13	1.08
1.01	1.01
1.07	1.03
1.01	1.03
1.03	1.03
1.10	1.11
2.83	2.83
1.14	1.09
1.01	1.02
1.40	1.18
1.90	1.46
